Feasibility-Aware Security-Constrained Unit Commitment via Hybrid Soft Actor-Critic with Quantum-Sampled Features

Security-constrained unit commitment (SCUC) couples binary commitment, economic dispatch, reserves, and network security over a multiperiod horizon, making an exact solution computationally expensive for realistic system sizes. This paper proposes a three-layer hybrid framework in which a Bernoulli hybrid soft actor-critic (HSAC) policy proposes hourly commitments, a quantum-sampled auxiliary channel augments the state, and a native SCUC mixed-integer linear program recovers dispatch and security variables after only a limited subset of commitment binaries is enforced. The method is therefore solver-compatible rather than an end-to-end replacement for exact optimization. We formalize the SCUC-to-reinforcement-learning interface, derive the temporal coverage induced by the fixed cap, and evaluate the 14- 57- and 118-bus benchmark cases. The results show stable, low-cost recovery in the 14-bus case, where the best recovered schedule attains the full-horizon optimum; a very low screen-rejection rate in the 57-bus case; and a clear coverage bottleneck in the 118-bus case once the enforcement cap no longer spans a complete commitment period. The study, therefore, identifies the amount of useful commitment information that reaches the recovery model, under an exploratory Bernoulli actor and a small enforcement cap, as the dominant limitation that governs scalability

==> figures/data/box_stats.csv <==
Case,q05_million,q25_million,q50_million,q75_million,q95_million
14-bus,0.3651869548665672,0.3981803123251877,0.4661221126497233,0.5583810023113001,0.7550275384825906
57-bus,1.8861925434321902,2.6151644126496447,3.2997451354830365,4.704114547992295,19.97896171279797
118-bus,1.0516236340600418,1.2701408068366198,1.578236281166942,1.9969178292641359,2.7860090115447145


==> figures/data/budget_118bus.csv <==
Episodes,MedianCostMillion,FallbackPct
250,1.367491839473777,20.0
500,1.3573872507702769,22.8
1000,1.4105904112487966,21.9
5000,1.4003693875026015,20.96


==> figures/data/budget_14bus.csv <==
Episodes,MedianCostMillion,FallbackPct
1000,0.473971916086087,3.3000000000000003
5000,0.4670795106642982,2.98
10000,0.47204875151265696,3.32


==> figures/data/budget_57bus.csv <==
Episodes,MedianCostMillion,FallbackPct
250,3.2642538668999506,0.0
1000,3.357151797791905,0.8999999999999999
5000,3.28639983367162,0.92


==> figures/data/budget_sensitivity_ext.csv <==
Case,Episodes,BestCost,MedianCost,Q90Cost,FloorPct,MedianNorm
14-bus,1000,360868.8281701765,473971.916086087,726414.7878466015,3.3000000000000003,1.3142429330416259
14-bus,5000,360642.5449738941,467079.5106642982,706976.7653120435,2.98,1.2951314734597072
14-bus,10000,360642.5449738941,472048.751512657,716565.4973888595,3.32,1.3089103271130345
57-bus,250,1280065.4948615576,3264253.8668999504,15053134.263515698,0.0,3.2642538668999506
57-bus,1000,1000000.0,3357151.797791905,15541448.892128076,0.8999999999999999,3.357151797791905
57-bus,5000,1000000.0,3286399.83367162,16163730.207315387,0.92,3.28639983367162
118-bus,250,1000000.0,1367491.839473777,2316780.685631323,20.0,1.367491839473777
118-bus,500,1000000.0,1357387.2507702769,2348292.670495494,22.8,1.3573872507702769
118-bus,1000,1000000.0,1410590.4112487966,2355151.099026365,21.9,1.4105904112487966
118-bus,5000,1000000.0,1400369.3875026016,2336017.646127159,20.96,1.4003693875026015


==> figures/data/coverage_stats.csv <==
Case,Ng,KoverG,FullPeriods,PartialShare,FallbackPct
14-bus,5,4.0,4,0.0,3.32
57-bus,7,2.857142857142857,2,0.8571428571428571,0.9199999999999999
118-bus,54,0.37037037037037035,0,0.37037037037037035,20.96


==> figures/data/curve_118bus.csv <==
Progress,RollingMedianNorm
0.0002,
0.0042,1.5710598004378018
0.0082,1.5730756269430435
0.0122,1.5118970718771036
0.0162,1.5750914534482854
0.0202,1.5798922610176653
0.0242,1.7222955468762566
0.0282,1.7005895263358226
0.0322,1.7005895263358226
0.0362,1.6370242403029882
0.0402,1.5301821688759718
0.0442,1.5392321572539613
0.0482,1.517544779866561
0.0522,1.5527703269109492
0.0562,1.5719231614331406
0.0602,1.619194914791615
0.0642,1.6657793931332199
0.0682,1.6152091813868676
0.0722,1.6017190106192507
0.0762,1.5149316924176846
0.0802,1.498800750457589
0.0842,1.5147721680801547
0.0882,1.4628956421210224
0.0922,1.5076805439532273
0.0962,1.5203381827460984
0.1002,1.5203333042155311
0.1042,1.5178533068141946
0.1082,1.57522492167945
0.1122,1.4934389930910343
0.1162,1.410229212841374
0.1202,1.4233409253560998
0.1242,1.3765976477500084
0.1282,1.3764594377479984
0.1322,1.4417565803285564
0.1362,1.51230521802473
0.1402,1.617137041987823
0.1442,1.604796184924817
0.1482,1.5897945091112486
0.1522,1.6476973196869729
0.1562,1.6491136332776515
0.1602,1.5856188210380007
0.1642,1.56549278053779
0.1682,1.5760702945826242
0.1722,1.5477895643125699
0.1762,1.5187498355114744
0.1802,1.495076136761895
0.1842,1.5016090699958353
0.1882,1.4732647088708808
0.1922,1.4689357098305298
0.1962,1.5011730750526868
0.2002,1.4796137136782717
0.2042,1.4921232756085454
0.2082,1.5394915168366399
0.2122,1.5310554837794599
0.2162,1.4728439210677071
0.2202,1.5101577087594111
0.2242,1.5238836448337159
0.2282,1.484139348486684
0.2322,1.5752991171163673
0.2362,1.6351067472478644
0.2402,1.6267145893990183
0.2442,1.5861485169407488
0.2482,1.5682775998340497
0.2522,1.543865346214444
0.2562,1.5377424235150035
0.2602,1.5682775998340497
0.2642,1.6328362527055882
0.2682,1.673965803642818
0.2722,1.6945034717286722
0.2762,1.6740231432181112
0.2802,1.524788713369604
0.2842,1.4590242583335145
0.2882,1.473242000811083
0.2922,1.441264455764098
0.2962,1.462769385893394
0.3002,1.5276623727484882
0.3042,1.5276623727484882
0.3082,1.5450175214176172
0.3122,1.4724653182823775
0.3162,1.6003837163075034
0.3202,1.6065874148862038
0.3242,1.6314979775392702
0.3282,1.6417305556217474
0.3322,1.6601700080467996
0.3362,1.6601700080467996
0.3402,1.7886228733766447
0.3442,1.6949112303683078
0.3482,1.7418703622955134
0.3522,1.7004179409523723
0.3562,1.7056581941506066
0.3602,1.6298668271202574
0.3642,1.6808460594621062
0.3682,1.69643875085158
0.3722,1.6898742783678693
0.3762,1.672205647865406
0.3802,1.729616061907818
0.3842,1.672456773565268
0.3882,1.5877801217539345
0.3922,1.5772822631482113
0.3962,1.5683597621522118
0.4002,1.5812729350156933
0.4042,1.5868774696832717
0.4082,1.6125687598426022
0.4122,1.5907073676557049
0.4162,1.5759711428863545
0.4202,1.5721708716068536
0.4242,1.5139464254585437
0.4282,1.5139464254585437
0.4322,1.5366732766895723
0.4362,1.6069186046805395
0.4402,1.5703449897445074
0.4442,1.76018201356073
0.4482,1.7180249465844701
0.4522,1.7180249465844701
0.4562,1.6516655661037634
0.4602,1.5985396310046178
0.4642,1.5166156710049081
0.4682,1.5277455332142795
0.4722,1.4872053316980154
0.4762,1.5145262827053647
0.4802,1.5188299902097067
0.4842,1.489151971691997
0.4882,1.4828882040017026
0.4922,1.4293056124734982
0.4962,1.408966011870719
0.5002,1.487845433957743
0.5042,1.6053544620977025
0.5082,1.6149739623245924
0.5122,1.5822510215759806
0.5162,1.7008556357510096
0.5202,1.7360796080883079
0.5242,1.7044010901259679
0.5282,1.6834491375951781
0.5322,1.6972130229561628
0.5362,1.7171477960484254
0.5402,1.742959229121406
0.5442,1.6729865510827444
0.5482,1.6619746643459663
0.5522,1.6072766575036748
0.5562,1.5569615961853411
0.5602,1.5133968780413887
0.5642,1.4398895782228915
0.5682,1.4736850202418423
0.5722,1.6050361190508429
0.5762,1.6123046739904667
0.5802,1.6128882878004218
0.5842,1.6984277851677374
0.5882,1.7111839980684043
0.5922,1.606203346670753
0.5962,1.546310753550819
0.6002,1.5630162113195671
0.6042,1.4678630743985748
0.6082,1.453368757635661
0.6122,1.4979324480675464
0.6162,1.5127152950889005
0.6202,1.5776197681155317
0.6242,1.6216928812162688
0.6282,1.6101810269805403
0.6322,1.6101810269805403
0.6362,1.6143496659313037
0.6402,1.5840616552872124
0.6442,1.585206753340149
0.6482,1.5859360338192863
0.6522,1.5836458377134126
0.6562,1.5749742445320563
0.6602,1.5384611389823415
0.6642,1.513690896503961
0.6682,1.5384611389823415
0.6722,1.5592554164117114
0.6762,1.544235066906578
0.6802,1.6593345007558538
0.6842,1.6073036242512924
0.6882,1.632041154038832
0.6922,1.6073036242512924
0.6962,1.632041154038832
0.7002,1.588193939165678
0.7042,1.5968264658898412
0.7082,1.57680869860546
0.7122,1.5781263531439258
0.7162,1.561237253928206
0.7202,1.5464695242705515
0.7242,1.5209161503373403
0.7282,1.5464695242705515
0.7322,1.5511286998532219
0.7362,1.5511286998532219
0.7402,1.5110635064236593
0.7442,1.5909012113289775
0.7482,1.5240644416414366
0.7522,1.5294970371611571
0.7562,1.5116238198492522
0.7602,1.5294970371611571
0.7642,1.5170564153689727
0.7682,1.5906186376086826
0.7722,1.5906186376086826
0.7762,1.6200064793953726
0.7802,1.6387262599106713
0.7842,1.7186912971419757
0.7882,1.6004725007873297
0.7922,1.6357993279025063
0.7962,1.6031124496861726
0.8002,1.599387051275617
0.8042,1.6004725007873297
0.8082,1.5362430119312926
0.8122,1.573091236203518
0.8162,1.4811089126055024
0.8202,1.6167596795493901
0.8242,1.425258293422041
0.8282,1.5838655292548858
0.8322,1.5782147552907388
0.8362,1.5782147552907388
0.8402,1.5511552608217076
0.8442,1.568874686069298
0.8482,1.5306814292435902
0.8522,1.4704773287590869
0.8562,1.5517097708918373
0.8602,1.4838691088499967
0.8642,1.4990209503873602
0.8682,1.449109132363996
0.8722,1.5014725562190367
0.8762,1.4931969033431214
0.8802,1.5072461969609139
0.8842,1.450266981167916
0.8882,1.4569863505094836
0.8922,1.5059815642149863
0.8962,1.4493194066202386
0.9002,1.521677282915305
0.9042,1.5792450781542893
0.9082,1.5998756885732428
0.9122,1.6169095911405675
0.9162,1.6439189640287102
0.9202,1.6905909384796325
0.9242,1.661038449527477
0.9282,1.633907792779425
0.9322,1.670226966883766
0.9362,1.684319676527884
0.9402,1.5587444772750176
0.9442,1.5603737410179561
0.9482,1.6975745249166765
0.9522,1.6443057007202342
0.9562,1.5846666853334734
0.9602,1.695307767062263
0.9642,1.6991714074568407
0.9682,1.6084361778617575
0.9722,1.6085365671242102
0.9762,1.587895258827448
0.9802,1.4924820782143273
0.9842,1.5018069035335047
0.9882,1.589816177347962
0.9922,1.5957922106152442
0.9962,1.6404366475181371


==> figures/data/curve_14bus.csv <==
Progress,RollingMedianNorm
0.0001,1.047788623686626
0.0021,1.344491144968946
0.0041,1.4295930509269748
0.0061,1.343612445128967
0.0081,1.3424282557529124
0.0101,1.3424282557529124
0.0121,1.3424282557529124
0.0141,1.324922525797972
0.0161,1.298315790400961
0.0181,1.306993907707358
0.0201,1.3041548080366219
0.0221,1.3041548080366219
0.0241,1.2924767727653004
0.0261,1.2924767727653004
0.0281,1.2924767727653004
0.0301,1.2814905564552377
0.0321,1.2850040439740322
0.0341,1.2837227398176163
0.0361,1.2908634147466362
0.0381,1.2837227398176163
0.0401,1.2880270800128042
0.0421,1.2862853481304481
0.0441,1.2897170635345143
0.0461,1.2901840703410563
0.0481,1.27616737511709
0.0501,1.2990683637700469
0.0521,1.2768647995683353
0.0541,1.2655899958857149
0.0561,1.2655899958857149
0.0581,1.2859608460088714
0.0601,1.2852000473490024
0.0621,1.2851175887201067
0.0641,1.2781941085319342
0.0661,1.2852825059778978
0.0681,1.2909987093472681
0.0701,1.2729088172576717
0.0721,1.2924767727653004
0.0741,1.2943518442431063
0.0761,1.297689699142874
0.0781,1.2924767727653004
0.0801,1.259526573999961
0.0821,1.2359168386153643
0.0841,1.2425346579371987
0.0861,1.258568708994693
0.0881,1.2826534246728851
0.0901,1.2920987870572689
0.0921,1.2956045433495484
0.0941,1.2826499285016675
0.0961,1.232217750116327
0.0981,1.2826534246728851
0.1001,1.2924767727653004
0.1021,1.2917208013492372
0.1041,1.2924767727653004
0.1061,1.265151799308404
0.1081,1.230269427833395
0.1101,1.2182765442290424
0.1121,1.2010350343117902
0.1141,1.1896384783399503
0.1161,1.2237320379323886
0.1181,1.2278123336607363
0.1201,1.2756826687396279
0.1221,1.2880997562914582
0.1241,1.2328676774152445
0.1261,1.2837227398176163
0.1281,1.2924767727653004
0.1301,1.300337790172363
0.1321,1.325493902179373
0.1341,1.336898461270891
0.1361,1.3217045805371774
0.1381,1.300337790172363
0.1401,1.2924767727653004
0.1421,1.2901840703410563
0.1441,1.2924767727653004
0.1461,1.2924767727653004
0.1481,1.2924767727653004
0.1501,1.2924767727653004
0.1521,1.2924767727653004
0.1541,1.3041548080366219
0.1561,1.3041548080366219
0.1581,1.3136861655361936
0.1601,1.2972237541126943
0.1621,1.3041548080366219
0.1641,1.3168008381969811
0.1661,1.325028343106105
0.1681,1.334004960406009
0.1701,1.325028343106105
0.1721,1.2934143085042034
0.1741,1.2653598909852353
0.1761,1.2395033847486077
0.1781,1.2315921153433753
0.1801,1.2406574141366529
0.1821,1.246350511138494
0.1841,1.2406574141366529
0.1861,1.2137221820790332
0.1881,1.2088678158942876
0.1901,1.1935543609954464
0.1921,1.2032750802054166
0.1941,1.2088678158942876
0.1961,1.2338961517659903
0.1981,1.2329741064938204
0.2001,1.2623506363957413
0.2021,1.2944533937217868
0.2041,1.3016253204709647
0.2061,1.3085785260991347
0.2081,1.3169711251805258
0.2101,1.3305287851797418
0.2121,1.334269709091355
0.2141,1.338362180626899
0.2161,1.3265419399394944
0.2181,1.3278421926114983
0.2201,1.2941474725026754
0.2221,1.2905033103982857
0.2241,1.2780244036110415
0.2261,1.2930262784248234
0.2281,1.2935757840843463
0.2301,1.2765387190504318
0.2321,1.2802681809466203
0.2341,1.2633956760956166
0.2361,1.2625679813548658
0.2381,1.2561089718277552
0.2401,1.2769629580651283
0.2421,1.2576110274149117
0.2441,1.2715275767877199
0.2461,1.2653598909852353
0.2481,1.2583429648108
0.2501,1.2715275767877199
0.2521,1.2526540734749576
0.2541,1.2811964407801706
0.2561,1.2831952479454787
0.2581,1.2583429648108
0.2601,1.2905860030330265
0.2621,1.2726831813743815
0.2641,1.2789762163721066
0.2661,1.2514537049109673
0.2681,1.2726831813743815
0.2701,1.2913304215531782
0.2721,1.2924767727653004
0.2741,1.2924767727653004
0.2761,1.2924767727653004
0.2781,1.3113756218471084
0.2801,1.3113756218471084
0.2821,1.3254000270565436
0.2841,1.3251762029664984
0.2861,1.3201957196832126
0.2881,1.3115800992521356
0.2901,1.2935757840843463
0.2921,1.2935757840843463
0.2941,1.2770533906790347
0.2961,1.2924767727653004
0.2981,1.2837227398176163
0.3001,1.2837227398176163
0.3021,1.2431312764554066
0.3041,1.2187990364975183
0.3061,1.2770533906790347
0.3081,1.2837227398176163
0.3101,1.2924767727653004
0.3121,1.2924767727653004
0.3141,1.3113318661057582
0.3161,1.314061460943275
0.3181,1.3113318661057582
0.3201,1.2943518442431063
0.3221,1.2943518442431063
0.3241,1.3205182157847513
0.3261,1.3269524885384048
0.3281,1.336047839462699
0.3301,1.33608113818573
0.3321,1.336593996883817
0.3341,1.309856539192069
0.3361,1.3361144369087616
0.3381,1.3491110849560823
0.3401,1.3491110849560823
0.3421,1.3491110849560823
0.3441,1.3484515779425514
0.3461,1.336320918173258
0.3481,1.3203547569311223
0.3501,1.3433879378201639
0.3521,1.3197535017146624
0.3541,1.3189571394961033
0.3561,1.2924767727653004
0.3581,1.2924767727653004
0.3601,1.2924767727653004
0.3621,1.2924767727653004
0.3641,1.2765387190504318
0.3661,1.2709214543373453
0.3681,1.2924767727653004
0.3701,1.2696416346651676
0.3721,1.2709214543373453
0.3741,1.2924767727653004
0.3761,1.2924767727653004
0.3781,1.2924767727653004
0.3801,1.2924767727653004
0.3821,1.2924767727653004
0.3841,1.2924767727653004
0.3861,1.2924767727653004
0.3881,1.2924767727653004
0.3901,1.2879075142421914
0.3921,1.2924767727653004
0.3941,1.2924767727653004
0.3961,1.3009592372792091
0.3981,1.2829506974704985
0.4001,1.2922344146673257
0.4021,1.298368860163377
0.4041,1.2924767727653004
0.4061,1.3159400623287443
0.4081,1.3068166566456247
0.4101,1.3081988075794255
0.4121,1.3093723657297964
0.4141,1.3081988075794255
0.4161,1.2894453748415913
0.4181,1.3082422568177448
0.4201,1.3081988075794255
0.4221,1.2950671498811328
0.4241,1.3081988075794255
0.4261,1.3011885769616514
0.4281,1.2924767727653004
0.4301,1.2924767727653004
0.4321,1.2924767727653004
0.4341,1.2998765900035787
0.4361,1.3052804713457238
0.4381,1.3093723657297964
0.4401,1.2985646030455058
0.4421,1.3093723657297964
0.4441,1.3093723657297964
0.4461,1.316480995475682
0.4481,1.3240008818211804
0.4501,1.325186684747978
0.4521,1.3195413660307496
0.4541,1.3078987832900648
0.4561,1.3135698011199937
0.4581,1.3078987832900648
0.4601,1.3239672215469767
0.4621,1.3012537600694358
0.4641,1.2966857346368001
0.4661,1.293575082484174
0.4681,1.2924767727653004
0.4701,1.2924767727653004
0.4721,1.2966857346368001
0.4741,1.299470810630091
0.4761,1.2924767727653004
0.4781,1.297657526996965
0.4801,1.2924767727653004
0.4821,1.297657526996965
0.4841,1.2956163047405695
0.4861,1.2953852561316075
0.4881,1.300599579739517
0.4901,1.3113469394901356
0.4921,1.2954033583064224
0.4941,1.314593060800037
0.4961,1.3172123925956027
0.4981,1.30775768074327
0.5001,1.3187766348429935
0.5021,1.3045856808425553
0.5041,1.2931491896158798
0.5061,1.314593060800037
0.5081,1.314593060800037
0.5101,1.3077431341975552
0.5121,1.3153064491692
0.5141,1.309856539192069
0.5161,1.309599273319576
0.5181,1.2893489672591074
0.5201,1.2893489672591074
0.5221,1.2924767727653004
0.5241,1.306763586883209
0.5261,1.2924767727653004
0.5281,1.2911792235895065
0.5301,1.2756217689918334
0.5321,1.250374362484649
0.5341,1.2437116817097824
0.5361,1.2496736727492936
0.5381,1.2769079387618834
0.5401,1.2769079387618834
0.5421,1.3071735608955273
0.5441,1.2911792235895065
0.5461,1.3024155439462461
0.5481,1.3071735608955273
0.5501,1.3071735608955273
0.5521,1.3221311353996676
0.5541,1.303636986381141
0.5561,1.303636986381141
0.5581,1.303636986381141
0.5601,1.2960046856200358
0.5621,1.2891380139272806
0.5641,1.2924767727653004
0.5661,1.2824502819784576
0.5681,1.2904489545486764
0.5701,1.2972261280549306
0.5721,1.302648586267201
0.5741,1.3371538620861254
0.5761,1.3281804027432411
0.5781,1.3387170129773394
0.5801,1.3299298115486085
0.5821,1.3371538620861254
0.5841,1.3218631682392903
0.5861,1.3299298115486085
0.5881,1.3239951237534544
0.5901,1.316349208732138
0.5921,1.299962194602041
0.5941,1.2924767727653004
0.5961,1.3029755313680993
0.5981,1.304277006985959
0.6001,1.316349208732138
0.6021,1.2961085550662443
0.6041,1.3116186252587432
0.6061,1.3077023317565872
0.6081,1.3113756218471084
0.6101,1.2825682560806748
0.6121,1.2814219048685527
0.6141,1.2901840703410563
0.6161,1.2281351773825375
0.6181,1.2304187106528537
0.6201,1.2240203502178413
0.6221,1.2281351773825375
0.6241,1.2281351773825375
0.6261,1.2281351773825375
0.6281,1.252142329025338
0.6301,1.2675858716056763
0.6321,1.265110018900259
0.6341,1.2575265228080297
0.6361,1.2669335003277704
0.6381,1.2687569817552817
0.6401,1.2700022149450607
0.6421,1.2687569817552817
0.6441,1.2693795983501712
0.6461,1.2773664137911827
0.6481,1.2757222039388154
0.6501,1.2757222039388154
0.6521,1.2484903305822164
0.6541,1.2477906560378211
0.6561,1.2477906560378211
0.6581,1.2385758960710973
0.6601,1.234853162363453
0.6621,1.2357570062980543
0.6641,1.2432933226670897
0.6661,1.2427524444002327
0.6681,1.2039046272155445
0.6701,1.1729858041825971
0.6721,1.2230016543126292
0.6741,1.2200247568139115
0.6761,1.221699712868206
0.6781,1.2230016543126292
0.6801,1.2360214718121265
0.6821,1.2406438023078064
0.6841,1.223937437097404
0.6861,1.2292785390905248
0.6881,1.236487519755832
0.6901,1.2924767727653004
0.6921,1.2924767727653004
0.6941,1.322619734761266
0.6961,1.322619734761266
0.6981,1.3358951112956088
0.7001,1.3117391561957952
0.7021,1.322619734761266
0.7041,1.322619734761266
0.7061,1.3117391561957952
0.7081,1.3293260201681505
0.7101,1.3118362634954064
0.7121,1.3117391561957952
0.7141,1.3133547934526097
0.7161,1.3116420488961837
0.7181,1.3126224971518663
0.7201,1.3243083609072783
0.7221,1.3191522464982026
0.7241,1.3099185231509147
0.7261,1.29770999344332
0.7281,1.2935757840843463
0.7301,1.2930262784248234
0.7321,1.245140613749947
0.7341,1.2268065370512045
0.7361,1.245140613749947
0.7381,1.245140613749947
0.7401,1.2549256261147432
0.7421,1.2924767727653004
0.7441,1.3096972519369257
0.7461,1.3497599826819895
0.7481,1.3118362634954064
0.7501,1.3113749233628762
0.7521,1.3118362634954064
0.7541,1.302152090489001
0.7561,1.3109135832303462
0.7581,1.2924767727653004
0.7601,1.302152090489001
0.7621,1.2893061122900609
0.7641,1.2924767727653004
0.7661,1.2924767727653004
0.7681,1.3061893349867153
0.7701,1.2924767727653004
0.7721,1.2924767727653004
0.7741,1.2924767727653004
0.7761,1.2924767727653004
0.7781,1.3089103271130345
0.7801,1.3144561136743294
0.7821,1.3204627389261345
0.7841,1.3240030453779006
0.7861,1.3220148484752743
0.7881,1.3072841996519688
0.7901,1.3144561136743294
0.7921,1.3072841996519688
0.7941,1.3094144251319746
0.7961,1.3080972633825017
0.7981,1.2924767727653004
0.8001,1.2470909814934263
0.8021,1.2496499623006443
0.8041,1.2964783033690295
0.8061,1.2924767727653004
0.8081,1.3143761686536117
0.8101,1.3099185231509147
0.8121,1.3103240197215795
0.8141,1.310729516292244
0.8161,1.3103240197215795
0.8181,1.322093489348623
0.8201,1.3143761686536117
0.8221,1.2998928392497602
0.8241,1.2935757840843463
0.8261,1.2930812507214016
0.8281,1.2832641667346412
0.8301,1.2924767727653004
0.8321,1.3207700942915708
0.8341,1.2930812507214016
0.8361,1.3067095945636724
0.8381,1.3067095945636724
0.8401,1.322619734761266
0.8421,1.3146646646624691
0.8441,1.2936820131067306
0.8461,1.298793791417446
0.8481,1.2832641667346412
0.8501,1.2807291376332872
0.8521,1.277328645037468
0.8541,1.2936820131067306
0.8561,1.2924767727653004
0.8581,1.2924767727653004
0.8601,1.2924767727653004
0.8621,1.3158494322763228
0.8641,1.343612445128967
0.8661,1.3402239056931815
0.8681,1.3491110849560823
0.8701,1.3491110849560823
0.8721,1.359569302673704
0.8741,1.3500390468087342
0.8761,1.3615157934924629
0.8781,1.3634622843112216
0.8801,1.3615157934924629
0.8821,1.3491110849560823
0.8841,1.3491110849560823
0.8861,1.3491110849560823
0.8881,1.3552681556675448
0.8901,1.359569302673704
0.8921,1.3491110849560823
0.8941,1.3491110849560823
0.8961,1.3491110849560823
0.8981,1.3491110849560823
0.9001,1.3403707731558852
0.9021,1.3270030625847204
0.9041,1.3272617761037173
0.9061,1.3354132733547792
0.9081,1.3056599547747931
0.9101,1.301658740885879
0.9121,1.2924767727653004
0.9141,1.2898830020523904
0.9161,1.2878985220828294
0.9181,1.2687569817552817
0.9201,1.2852724772066395
0.9221,1.2918674820219516
0.9241,1.2924767727653004
0.9261,1.2924767727653004
0.9281,1.2924767727653004
0.9301,1.2924767727653004
0.9321,1.3058380524342896
0.9341,1.2924767727653004
0.9361,1.2924767727653004
0.9381,1.2924767727653004
0.9401,1.2924767727653004
0.9421,1.2924767727653004
0.9441,1.2924767727653004
0.9461,1.2924767727653004
0.9481,1.2924767727653004
0.9501,1.284795474191704
0.9521,1.2526540734749576
0.9541,1.2601227517472826
0.9561,1.2526540734749576
0.9581,1.2642470265760624
0.9601,1.2642233708363677
0.9621,1.2924767727653004
0.9641,1.2623268930248952
0.9661,1.256349026434649
0.9681,1.284795474191704
0.9701,1.256349026434649
0.9721,1.2924767727653004
0.9741,1.2954482069185278
0.9761,1.302987308067246
0.9781,1.2813717058685175
0.9801,1.2845493032051012
0.9821,1.2211395532306222
0.9841,1.2781941085319335
0.9861,1.2880367214167745
0.9881,1.2326960621979666
0.9901,1.2809584241747751
0.9921,1.2377064802600406
0.9941,1.2294190099891227
0.9961,1.268213613211423
0.9981,1.2909669488649878


==> figures/data/curve_57bus.csv <==
Progress,RollingMedianNorm
0.0002,3.063869178634668
0.0042,2.7351638395797533
0.0082,2.99355873211445
0.0122,3.30967617905382
0.0162,3.3639005050225825
0.0202,3.217723747674138
0.0242,3.3639005050225825
0.0282,3.2968100302076624
0.0322,3.152524476864312
0.0362,3.0596169940946196
0.0402,3.1333526318935183
0.0442,3.12492003780421
0.0482,3.1450678637972507
0.0522,3.1304830442729132
0.0562,3.1383877704373093
0.0602,3.135317811013011
0.0642,3.1940892096273
0.0682,2.8959842332475345
0.0722,2.965978113493073
0.0762,2.9968655962514545
0.0802,2.9331146139465534
0.0842,3.218269309086423
0.0882,3.238624879357317
0.0922,3.216894616434038
0.0962,3.1107791994926552
0.1002,3.1406630073970327
0.1042,2.882537047098112
0.1082,2.882537047098112
0.1122,3.1263141395525045
0.1162,3.1725650278472406
0.1202,3.1752412156023384
0.1242,3.209616251035395
0.1282,3.325710771904426
0.1322,3.19166183975741
0.1362,3.1935741712094026
0.1402,3.1935741712094026
0.1442,3.205888996332416
0.1482,2.9105327004663177
0.1522,3.1875008226157777
0.1562,3.07514849637335
0.1602,3.380607580795732
0.1642,3.4125597916634733
0.1682,3.4765354156398454
0.1722,3.4241737747712757
0.1762,3.2339299761662077
0.1802,3.0532720450623585
0.1842,3.0978873385208003
0.1882,2.8962694011188654
0.1922,2.9355827419418583
0.1962,3.1093895499701882
0.2002,3.1569088476201626
0.2042,3.0554575596068596
0.2082,3.301532193881755
0.2122,3.1500029836944883
0.2162,3.303230069795797
0.2202,3.018216064395414
0.2242,3.2286982379792772
0.2282,3.140259217608701
0.2322,3.199434054578638
0.2362,3.069241820165932
0.2402,3.215317699549422
0.2442,3.4168933875889262
0.2482,3.414838891526752
0.2522,3.3006406581460457
0.2562,3.304415899171383
0.2602,3.228820868741153
0.2642,3.0795066881091975
0.2682,3.3068692334263403
0.2722,3.3016825571846264
0.2762,3.1984202489648674
0.2802,3.1984202489648674
0.2842,3.0694928337537113
0.2882,3.0065686245136445
0.2922,2.999075119134499
0.2962,3.1632106960724378
0.3002,3.128526294275676
0.3042,3.1632106960724378
0.3082,2.777514638790002
0.3122,2.793527544321667
0.3162,2.9387275188290065
0.3202,3.0619880062859792
0.3242,3.106545908996654
0.3282,3.1187626433688624
0.3322,3.175990617546997
0.3362,3.1782542689882196
0.3402,3.2014104968498964
0.3442,3.184691549749613
0.3482,3.2347126331381766
0.3522,3.141526150183663
0.3562,3.072062944892438
0.3602,2.860369182062878
0.3642,2.7243570095300194
0.3682,2.8749440104678103
0.3722,3.012536927519934
0.3762,3.214727778530096
0.3802,3.0907068911109703
0.3842,3.2115502865837535
0.3882,3.13165594420934
0.3922,3.0882039460808186
0.3962,3.103442226735228
0.4002,3.249475907329449
0.4042,3.1028265675830164
0.4082,3.1318293012368565
0.4122,3.339836547026616
0.4162,3.3267437919689984
0.4202,3.394771749466376
0.4242,3.3583119527717766
0.4282,3.4698433200168624
0.4322,3.3718311449016984
0.4362,3.3170907308402366
0.4402,3.2401233175497377
0.4442,3.2727387088528315
0.4482,3.173824658879032
0.4522,3.1949591509068
0.4562,3.165326853197306
0.4602,3.206389209883388
0.4642,3.3292688700353046
0.4682,3.1690619924488472
0.4722,3.1253930299154677
0.4762,3.1080455295751515
0.4802,3.0907303880353707
0.4842,3.094863772925273
0.4882,3.1816626799175083
0.4922,3.1545891549428924
0.4962,3.1545891549428924
0.5002,3.1281622997226766
0.5042,3.1020137756683255
0.5082,3.1281622997226766
0.5122,3.1219820550428836
0.5162,3.186126600963042
0.5202,3.187218361897953
0.5242,3.176244614344899
0.5282,3.1745545403012767
0.5322,3.109246446979801
0.5362,3.0859817677529153
0.5402,3.109246446979801
0.5442,3.0962406895638876
0.5482,3.029618339150002
0.5522,3.085656433070192
0.5562,3.085656433070192
0.5602,3.017263431162532
0.5642,3.103590614164223
0.5682,3.1461255480050037
0.5722,3.152247654920331
0.5762,3.1521502620241075
0.5802,3.2494200776804316
0.5842,3.125026846420427
0.5882,3.2494200776804316
0.5922,3.371347223584519
0.5962,3.356262993960513
0.6002,3.356262993960513
0.6042,3.2594951296160266
0.6082,3.1851814965352894
0.6122,3.131930302043675
0.6162,3.131930302043675
0.6202,3.0814806481232213
0.6242,3.13218885836301
0.6282,3.0307724378834324
0.6322,3.065506253951196
0.6362,3.1142355242654896
0.6402,3.1142355242654896
0.6442,3.1139640011614023
0.6482,3.2394598033932436
0.6522,3.1233399530219437
0.6562,3.0607560161142042
0.6602,3.0607560161142042
0.6642,3.18283575394472
0.6682,2.8592028298627308
0.6722,2.987106056144335
0.6762,2.842472935376079
0.6802,2.8727618623189306
0.6842,2.8394493302178923
0.6882,2.885911081725722
0.6922,2.8668298024516714
0.6962,2.912814301583923
0.7002,2.8882546290310214
0.7042,2.9726301729165954
0.7082,3.144407499780086
0.7122,3.1150299515749125
0.7162,3.1428633520688583
0.7202,3.1043408647087656
0.7242,3.0871701705570995
0.7282,3.0024018386466866
0.7322,3.0183852086487564
0.7362,3.0191029165715864
0.7402,3.102090215938088
0.7442,3.1140486418446027
0.7482,3.1178236342356778
0.7522,3.266656194427179
0.7562,3.2088863204409446
0.7602,3.3061004138462184
0.7642,3.3392887091728722
0.7682,3.383939560399096
0.7722,3.1774875114884384
0.7762,3.1774875114884384
0.7802,3.1227252361222275
0.7842,2.9711547295719782
0.7882,2.9048321463532965
0.7922,2.8891682270187795
0.7962,2.932135386976187
0.8002,3.0719259777618184
0.8042,3.1734632910062324
0.8082,3.1734632910062324
0.8122,3.1734632910062324
0.8162,3.100034539908588
0.8202,3.032453651685384
0.8242,3.114822734756828
0.8282,2.9490074712743133
0.8322,2.8435114127809573
0.8362,2.9487165766676546
0.8402,3.063603418825022
0.8442,2.997019030514716
0.8482,3.0858341365831596
0.8522,3.219976057237955
0.8562,3.272229474538575
0.8602,3.285880888389643
0.8642,3.2843858259807073
0.8682,3.2588921339526338
0.8722,3.218676101031114
0.8762,3.1125054575549007
0.8802,3.0660740390171553
0.8842,3.0660740390171553
0.8882,3.0274419246803945
0.8922,3.24506730752627
0.8962,3.3932819826836833
0.9002,3.2823119704088874
0.9042,3.2550375965418383
0.9082,3.24506730752627
0.9122,3.2385750777909994
0.9162,3.226334527422191
0.9202,3.131128798932009
0.9242,3.235636187439165
0.9282,3.3313489601424378
0.9322,3.2609953538375813
0.9362,3.2288058989831376
0.9402,3.2797624172894513
0.9442,3.1894871003741736
0.9482,3.038764502849507
0.9522,2.9800379893832956
0.9562,3.174835156021969
0.9602,3.2130931752837655
0.9642,3.425347214399997
0.9682,3.353066298024292
0.9722,3.4468126759885234
0.9762,3.3892067562121446
0.9802,3.246344883188766
0.9842,3.1259705242720126
0.9882,3.127605230293061
0.9922,3.211970733822521
0.9962,3.2383487468386147


==> figures/data/diagnostics.csv <==
Case,OnFrac,AvgStepsPerEp,MedianShots,Guidance
14-bus,0.5,3.98,384.0,four full periods
57-bus,0.5,31.37,4608.0,two full periods + 0.86 of period 3
118-bus,0.5,36.0,4608.0,0.37 of period 1


==> figures/data/hist_118bus.csv <==
center,count,width,left,right
2.0,27,4.0,0.0,4.0
6.0,4708,4.0,4.0,8.0
10.0,54,4.0,8.0,12.0
14.0,6,4.0,12.0,16.0
18.0,114,4.0,16.0,20.0
22.0,0,4.0,20.0,24.0
26.0,0,4.0,24.0,28.0
30.0,16,4.0,28.0,32.0
34.0,72,4.0,32.0,36.0
38.0,2,4.0,36.0,40.0


==> figures/data/hist_14bus.csv <==
center,count,width,left,right
0.45,6091,0.9,0.0,0.9
1.35,2656,0.9,0.9,1.8
2.25,756,0.9000000000000001,1.8,2.7
3.1500000000000004,311,0.8999999999999999,2.7,3.6
4.05,124,0.8999999999999999,3.6,4.5
4.95,43,0.9000000000000004,4.5,5.4
5.85,10,0.8999999999999995,5.4,6.3
6.75,7,0.9000000000000004,6.3,7.2
7.65,2,0.8999999999999995,7.2,8.1


==> figures/data/hist_57bus.csv <==
center,count,width,left,right
0.7,860,1.4,0.0,1.4
2.0999999999999996,3832,1.4,1.4,2.8
3.4999999999999996,80,1.3999999999999995,2.8,4.199999999999999
4.8999999999999995,138,1.4000000000000004,4.199999999999999,5.6
6.3,7,1.4000000000000004,5.6,7.0
7.699999999999999,6,1.3999999999999986,7.0,8.399999999999999
9.099999999999998,42,1.4000000000000004,8.399999999999999,9.799999999999999
10.5,9,1.4000000000000004,9.799999999999999,11.2
11.899999999999999,11,1.4000000000000004,11.2,12.6
13.3,15,1.4000000000000004,12.6,14.0
14.7,0,1.3999999999999986,14.0,15.399999999999999


==> figures/data/learning_curves.csv <==
Case,Episode,RollingMedianNorm,Progress
14-bus,1,1.047788623686626,0.0001
14-bus,21,1.344491144968946,0.0021
14-bus,41,1.4295930509269748,0.0041
14-bus,61,1.343612445128967,0.0061
14-bus,81,1.3424282557529124,0.0081
14-bus,101,1.3424282557529124,0.0101
14-bus,121,1.3424282557529124,0.0121
14-bus,141,1.324922525797972,0.0141
14-bus,161,1.298315790400961,0.0161
14-bus,181,1.306993907707358,0.0181
14-bus,201,1.3041548080366219,0.0201
14-bus,221,1.3041548080366219,0.0221
14-bus,241,1.2924767727653004,0.0241
14-bus,261,1.2924767727653004,0.0261
14-bus,281,1.2924767727653004,0.0281
14-bus,301,1.2814905564552377,0.0301
14-bus,321,1.2850040439740322,0.0321
14-bus,341,1.2837227398176163,0.0341
14-bus,361,1.2908634147466362,0.0361
14-bus,381,1.2837227398176163,0.0381
14-bus,401,1.2880270800128042,0.0401
14-bus,421,1.2862853481304481,0.0421
14-bus,441,1.2897170635345143,0.0441
14-bus,461,1.2901840703410563,0.0461
14-bus,481,1.27616737511709,0.0481
14-bus,501,1.2990683637700469,0.0501
14-bus,521,1.2768647995683353,0.0521
14-bus,541,1.2655899958857149,0.0541
14-bus,561,1.2655899958857149,0.0561
14-bus,581,1.2859608460088714,0.0581
14-bus,601,1.2852000473490024,0.0601
14-bus,621,1.2851175887201067,0.0621
14-bus,641,1.2781941085319342,0.0641
14-bus,661,1.2852825059778978,0.0661
14-bus,681,1.2909987093472681,0.0681
14-bus,701,1.2729088172576717,0.0701
14-bus,721,1.2924767727653004,0.0721
14-bus,741,1.2943518442431063,0.0741
14-bus,761,1.297689699142874,0.0761
14-bus,781,1.2924767727653004,0.0781
14-bus,801,1.259526573999961,0.0801
14-bus,821,1.2359168386153643,0.0821
14-bus,841,1.2425346579371987,0.0841
14-bus,861,1.258568708994693,0.0861
14-bus,881,1.2826534246728851,0.0881
14-bus,901,1.2920987870572689,0.0901
14-bus,921,1.2956045433495484,0.0921
14-bus,941,1.2826499285016675,0.0941
14-bus,961,1.232217750116327,0.0961
14-bus,981,1.2826534246728851,0.0981
14-bus,1001,1.2924767727653004,0.1001
14-bus,1021,1.2917208013492372,0.1021
14-bus,1041,1.2924767727653004,0.1041
14-bus,1061,1.265151799308404,0.1061
14-bus,1081,1.230269427833395,0.1081
14-bus,1101,1.2182765442290424,0.1101
14-bus,1121,1.2010350343117902,0.1121
14-bus,1141,1.1896384783399503,0.1141
14-bus,1161,1.2237320379323886,0.1161
14-bus,1181,1.2278123336607363,0.1181
14-bus,1201,1.2756826687396279,0.1201
14-bus,1221,1.2880997562914582,0.1221
14-bus,1241,1.2328676774152445,0.1241
14-bus,1261,1.2837227398176163,0.1261
14-bus,1281,1.2924767727653004,0.1281
14-bus,1301,1.300337790172363,0.1301
14-bus,1321,1.325493902179373,0.1321
14-bus,1341,1.336898461270891,0.1341
14-bus,1361,1.3217045805371774,0.1361
14-bus,1381,1.300337790172363,0.1381
14-bus,1401,1.2924767727653004,0.1401
14-bus,1421,1.2901840703410563,0.1421
14-bus,1441,1.2924767727653004,0.1441
14-bus,1461,1.2924767727653004,0.1461
14-bus,1481,1.2924767727653004,0.1481
14-bus,1501,1.2924767727653004,0.1501
14-bus,1521,1.2924767727653004,0.1521
14-bus,1541,1.3041548080366219,0.1541
14-bus,1561,1.3041548080366219,0.1561
14-bus,1581,1.3136861655361936,0.1581
14-bus,1601,1.2972237541126943,0.1601
14-bus,1621,1.3041548080366219,0.1621
14-bus,1641,1.3168008381969811,0.1641
14-bus,1661,1.325028343106105,0.1661
14-bus,1681,1.334004960406009,0.1681
14-bus,1701,1.325028343106105,0.1701
14-bus,1721,1.2934143085042034,0.1721
14-bus,1741,1.2653598909852353,0.1741
14-bus,1761,1.2395033847486077,0.1761
14-bus,1781,1.2315921153433753,0.1781
14-bus,1801,1.2406574141366529,0.1801
14-bus,1821,1.246350511138494,0.1821
14-bus,1841,1.2406574141366529,0.1841
14-bus,1861,1.2137221820790332,0.1861
14-bus,1881,1.2088678158942876,0.1881
14-bus,1901,1.1935543609954464,0.1901
14-bus,1921,1.2032750802054166,0.1921
14-bus,1941,1.2088678158942876,0.1941
14-bus,1961,1.2338961517659903,0.1961
14-bus,1981,1.2329741064938204,0.1981
14-bus,2001,1.2623506363957413,0.2001
14-bus,2021,1.2944533937217868,0.2021
14-bus,2041,1.3016253204709647,0.2041
14-bus,2061,1.3085785260991347,0.2061
14-bus,2081,1.3169711251805258,0.2081
14-bus,2101,1.3305287851797418,0.2101
14-bus,2121,1.334269709091355,0.2121
14-bus,2141,1.338362180626899,0.2141
14-bus,2161,1.3265419399394944,0.2161
14-bus,2181,1.3278421926114983,0.2181
14-bus,2201,1.2941474725026754,0.2201
14-bus,2221,1.2905033103982857,0.2221
14-bus,2241,1.2780244036110415,0.2241
14-bus,2261,1.2930262784248234,0.2261
14-bus,2281,1.2935757840843463,0.2281
14-bus,2301,1.2765387190504318,0.2301
14-bus,2321,1.2802681809466203,0.2321
14-bus,2341,1.2633956760956166,0.2341
14-bus,2361,1.2625679813548658,0.2361
14-bus,2381,1.2561089718277552,0.2381
14-bus,2401,1.2769629580651283,0.2401
14-bus,2421,1.2576110274149117,0.2421
14-bus,2441,1.2715275767877199,0.2441
14-bus,2461,1.2653598909852353,0.2461
14-bus,2481,1.2583429648108,0.2481
14-bus,2501,1.2715275767877199,0.2501
14-bus,2521,1.2526540734749576,0.2521
14-bus,2541,1.2811964407801706,0.2541
14-bus,2561,1.2831952479454787,0.2561
14-bus,2581,1.2583429648108,0.2581
14-bus,2601,1.2905860030330265,0.2601
14-bus,2621,1.2726831813743815,0.2621
14-bus,2641,1.2789762163721066,0.2641
14-bus,2661,1.2514537049109673,0.2661
14-bus,2681,1.2726831813743815,0.2681
14-bus,2701,1.2913304215531782,0.2701
14-bus,2721,1.2924767727653004,0.2721
14-bus,2741,1.2924767727653004,0.2741
14-bus,2761,1.2924767727653004,0.2761
14-bus,2781,1.3113756218471084,0.2781
14-bus,2801,1.3113756218471084,0.2801
14-bus,2821,1.3254000270565436,0.2821
14-bus,2841,1.3251762029664984,0.2841
14-bus,2861,1.3201957196832126,0.2861
14-bus,2881,1.3115800992521356,0.2881
14-bus,2901,1.2935757840843463,0.2901
14-bus,2921,1.2935757840843463,0.2921
14-bus,2941,1.2770533906790347,0.2941
14-bus,2961,1.2924767727653004,0.2961
14-bus,2981,1.2837227398176163,0.2981
14-bus,3001,1.2837227398176163,0.3001
14-bus,3021,1.2431312764554066,0.3021
14-bus,3041,1.2187990364975183,0.3041
14-bus,3061,1.2770533906790347,0.3061
14-bus,3081,1.2837227398176163,0.3081
14-bus,3101,1.2924767727653004,0.3101
14-bus,3121,1.2924767727653004,0.3121
14-bus,3141,1.3113318661057582,0.3141
14-bus,3161,1.314061460943275,0.3161
14-bus,3181,1.3113318661057582,0.3181
14-bus,3201,1.2943518442431063,0.3201
14-bus,3221,1.2943518442431063,0.3221
14-bus,3241,1.3205182157847513,0.3241
14-bus,3261,1.3269524885384048,0.3261
14-bus,3281,1.336047839462699,0.3281
14-bus,3301,1.33608113818573,0.3301
14-bus,3321,1.336593996883817,0.3321
14-bus,3341,1.309856539192069,0.3341
14-bus,3361,1.3361144369087616,0.3361
14-bus,3381,1.3491110849560823,0.3381
14-bus,3401,1.3491110849560823,0.3401
14-bus,3421,1.3491110849560823,0.3421
14-bus,3441,1.3484515779425514,0.3441
14-bus,3461,1.336320918173258,0.3461
14-bus,3481,1.3203547569311223,0.3481
14-bus,3501,1.3433879378201639,0.3501
14-bus,3521,1.3197535017146624,0.3521
14-bus,3541,1.3189571394961033,0.3541
14-bus,3561,1.2924767727653004,0.3561
14-bus,3581,1.2924767727653004,0.3581
14-bus,3601,1.2924767727653004,0.3601
14-bus,3621,1.2924767727653004,0.3621
14-bus,3641,1.2765387190504318,0.3641
14-bus,3661,1.2709214543373453,0.3661
14-bus,3681,1.2924767727653004,0.3681
14-bus,3701,1.2696416346651676,0.3701
14-bus,3721,1.2709214543373453,0.3721
14-bus,3741,1.2924767727653004,0.3741
14-bus,3761,1.2924767727653004,0.3761
14-bus,3781,1.2924767727653004,0.3781
14-bus,3801,1.2924767727653004,0.3801
14-bus,3821,1.2924767727653004,0.3821
14-bus,3841,1.2924767727653004,0.3841
14-bus,3861,1.2924767727653004,0.3861
14-bus,3881,1.2924767727653004,0.3881
14-bus,3901,1.2879075142421914,0.3901
14-bus,3921,1.2924767727653004,0.3921
14-bus,3941,1.2924767727653004,0.3941
14-bus,3961,1.3009592372792091,0.3961
14-bus,3981,1.2829506974704985,0.3981
14-bus,4001,1.2922344146673257,0.4001
14-bus,4021,1.298368860163377,0.4021
14-bus,4041,1.2924767727653004,0.4041
14-bus,4061,1.3159400623287443,0.4061
14-bus,4081,1.3068166566456247,0.4081
14-bus,4101,1.3081988075794255,0.4101
14-bus,4121,1.3093723657297964,0.4121
14-bus,4141,1.3081988075794255,0.4141
14-bus,4161,1.2894453748415913,0.4161
14-bus,4181,1.3082422568177448,0.4181
14-bus,4201,1.3081988075794255,0.4201
14-bus,4221,1.2950671498811328,0.4221
14-bus,4241,1.3081988075794255,0.4241
14-bus,4261,1.3011885769616514,0.4261
14-bus,4281,1.2924767727653004,0.4281
14-bus,4301,1.2924767727653004,0.4301
14-bus,4321,1.2924767727653004,0.4321
14-bus,4341,1.2998765900035787,0.4341
14-bus,4361,1.3052804713457238,0.4361
14-bus,4381,1.3093723657297964,0.4381
14-bus,4401,1.2985646030455058,0.4401
14-bus,4421,1.3093723657297964,0.4421
14-bus,4441,1.3093723657297964,0.4441
14-bus,4461,1.316480995475682,0.4461
14-bus,4481,1.3240008818211804,0.4481
14-bus,4501,1.325186684747978,0.4501
14-bus,4521,1.3195413660307496,0.4521
14-bus,4541,1.3078987832900648,0.4541
14-bus,4561,1.3135698011199937,0.4561
14-bus,4581,1.3078987832900648,0.4581
14-bus,4601,1.3239672215469767,0.4601
14-bus,4621,1.3012537600694358,0.4621
14-bus,4641,1.2966857346368001,0.4641
14-bus,4661,1.293575082484174,0.4661
14-bus,4681,1.2924767727653004,0.4681
14-bus,4701,1.2924767727653004,0.4701
14-bus,4721,1.2966857346368001,0.4721
14-bus,4741,1.299470810630091,0.4741
14-bus,4761,1.2924767727653004,0.4761
14-bus,4781,1.297657526996965,0.4781
14-bus,4801,1.2924767727653004,0.4801
14-bus,4821,1.297657526996965,0.4821
14-bus,4841,1.2956163047405695,0.4841
14-bus,4861,1.2953852561316075,0.4861
14-bus,4881,1.300599579739517,0.4881
14-bus,4901,1.3113469394901356,0.4901
14-bus,4921,1.2954033583064224,0.4921
14-bus,4941,1.314593060800037,0.4941
14-bus,4961,1.3172123925956027,0.4961
14-bus,4981,1.30775768074327,0.4981
14-bus,5001,1.3187766348429935,0.5001
14-bus,5021,1.3045856808425553,0.5021
14-bus,5041,1.2931491896158798,0.5041
14-bus,5061,1.314593060800037,0.5061
14-bus,5081,1.314593060800037,0.5081
14-bus,5101,1.3077431341975552,0.5101
14-bus,5121,1.3153064491692,0.5121
14-bus,5141,1.309856539192069,0.5141
14-bus,5161,1.309599273319576,0.5161
14-bus,5181,1.2893489672591074,0.5181
14-bus,5201,1.2893489672591074,0.5201
14-bus,5221,1.2924767727653004,0.5221
14-bus,5241,1.306763586883209,0.5241
14-bus,5261,1.2924767727653004,0.5261
14-bus,5281,1.2911792235895065,0.5281
14-bus,5301,1.2756217689918334,0.5301
14-bus,5321,1.250374362484649,0.5321
14-bus,5341,1.2437116817097824,0.5341
14-bus,5361,1.2496736727492936,0.5361
14-bus,5381,1.2769079387618834,0.5381
14-bus,5401,1.2769079387618834,0.5401
14-bus,5421,1.3071735608955273,0.5421
14-bus,5441,1.2911792235895065,0.5441
14-bus,5461,1.3024155439462461,0.5461
14-bus,5481,1.3071735608955273,0.5481
14-bus,5501,1.3071735608955273,0.5501
14-bus,5521,1.3221311353996676,0.5521
14-bus,5541,1.303636986381141,0.5541
14-bus,5561,1.303636986381141,0.5561
14-bus,5581,1.303636986381141,0.5581
14-bus,5601,1.2960046856200358,0.5601
14-bus,5621,1.2891380139272806,0.5621
14-bus,5641,1.2924767727653004,0.5641
14-bus,5661,1.2824502819784576,0.5661
14-bus,5681,1.2904489545486764,0.5681
14-bus,5701,1.2972261280549306,0.5701
14-bus,5721,1.302648586267201,0.5721
14-bus,5741,1.3371538620861254,0.5741
14-bus,5761,1.3281804027432411,0.5761
14-bus,5781,1.3387170129773394,0.5781
14-bus,5801,1.3299298115486085,0.5801
14-bus,5821,1.3371538620861254,0.5821
14-bus,5841,1.3218631682392903,0.5841
14-bus,5861,1.3299298115486085,0.5861
14-bus,5881,1.3239951237534544,0.5881
14-bus,5901,1.316349208732138,0.5901
14-bus,5921,1.299962194602041,0.5921
14-bus,5941,1.2924767727653004,0.5941
14-bus,5961,1.3029755313680993,0.5961
14-bus,5981,1.304277006985959,0.5981
14-bus,6001,1.316349208732138,0.6001
14-bus,6021,1.2961085550662443,0.6021
14-bus,6041,1.3116186252587432,0.6041
14-bus,6061,1.3077023317565872,0.6061
14-bus,6081,1.3113756218471084,0.6081
14-bus,6101,1.2825682560806748,0.6101
14-bus,6121,1.2814219048685527,0.6121
14-bus,6141,1.2901840703410563,0.6141
14-bus,6161,1.2281351773825375,0.6161
14-bus,6181,1.2304187106528537,0.6181
14-bus,6201,1.2240203502178413,0.6201
14-bus,6221,1.2281351773825375,0.6221
14-bus,6241,1.2281351773825375,0.6241
14-bus,6261,1.2281351773825375,0.6261
14-bus,6281,1.252142329025338,0.6281
14-bus,6301,1.2675858716056763,0.6301
14-bus,6321,1.265110018900259,0.6321
14-bus,6341,1.2575265228080297,0.6341
14-bus,6361,1.2669335003277704,0.6361
14-bus,6381,1.2687569817552817,0.6381
14-bus,6401,1.2700022149450607,0.6401
14-bus,6421,1.2687569817552817,0.6421
14-bus,6441,1.2693795983501712,0.6441
14-bus,6461,1.2773664137911827,0.6461
14-bus,6481,1.2757222039388154,0.6481
14-bus,6501,1.2757222039388154,0.6501
14-bus,6521,1.2484903305822164,0.6521
14-bus,6541,1.2477906560378211,0.6541
14-bus,6561,1.2477906560378211,0.6561
14-bus,6581,1.2385758960710973,0.6581
14-bus,6601,1.234853162363453,0.6601
14-bus,6621,1.2357570062980543,0.6621
14-bus,6641,1.2432933226670897,0.6641
14-bus,6661,1.2427524444002327,0.6661
14-bus,6681,1.2039046272155445,0.6681
14-bus,6701,1.1729858041825971,0.6701
14-bus,6721,1.2230016543126292,0.6721
14-bus,6741,1.2200247568139115,0.6741
14-bus,6761,1.221699712868206,0.6761
14-bus,6781,1.2230016543126292,0.6781
14-bus,6801,1.2360214718121265,0.6801
14-bus,6821,1.2406438023078064,0.6821
14-bus,6841,1.223937437097404,0.6841
14-bus,6861,1.2292785390905248,0.6861
14-bus,6881,1.236487519755832,0.6881
14-bus,6901,1.2924767727653004,0.6901
14-bus,6921,1.2924767727653004,0.6921
14-bus,6941,1.322619734761266,0.6941
14-bus,6961,1.322619734761266,0.6961
14-bus,6981,1.3358951112956088,0.6981
14-bus,7001,1.3117391561957952,0.7001
14-bus,7021,1.322619734761266,0.7021
14-bus,7041,1.322619734761266,0.7041
14-bus,7061,1.3117391561957952,0.7061
14-bus,7081,1.3293260201681505,0.7081
14-bus,7101,1.3118362634954064,0.7101
14-bus,7121,1.3117391561957952,0.7121
14-bus,7141,1.3133547934526097,0.7141
14-bus,7161,1.3116420488961837,0.7161
14-bus,7181,1.3126224971518663,0.7181
14-bus,7201,1.3243083609072783,0.7201
14-bus,7221,1.3191522464982026,0.7221
14-bus,7241,1.3099185231509147,0.7241
14-bus,7261,1.29770999344332,0.7261
14-bus,7281,1.2935757840843463,0.7281
14-bus,7301,1.2930262784248234,0.7301
14-bus,7321,1.245140613749947,0.7321
14-bus,7341,1.2268065370512045,0.7341
14-bus,7361,1.245140613749947,0.7361
14-bus,7381,1.245140613749947,0.7381
14-bus,7401,1.2549256261147432,0.7401
14-bus,7421,1.2924767727653004,0.7421
14-bus,7441,1.3096972519369257,0.7441
14-bus,7461,1.3497599826819895,0.7461
14-bus,7481,1.3118362634954064,0.7481
14-bus,7501,1.3113749233628762,0.7501
14-bus,7521,1.3118362634954064,0.7521
14-bus,7541,1.302152090489001,0.7541
14-bus,7561,1.3109135832303462,0.7561
14-bus,7581,1.2924767727653004,0.7581
14-bus,7601,1.302152090489001,0.7601
14-bus,7621,1.2893061122900609,0.7621
14-bus,7641,1.2924767727653004,0.7641
14-bus,7661,1.2924767727653004,0.7661
14-bus,7681,1.3061893349867153,0.7681
14-bus,7701,1.2924767727653004,0.7701
14-bus,7721,1.2924767727653004,0.7721
14-bus,7741,1.2924767727653004,0.7741
14-bus,7761,1.2924767727653004,0.7761
14-bus,7781,1.3089103271130345,0.7781
14-bus,7801,1.3144561136743294,0.7801
14-bus,7821,1.3204627389261345,0.7821
14-bus,7841,1.3240030453779006,0.7841
14-bus,7861,1.3220148484752743,0.7861
14-bus,7881,1.3072841996519688,0.7881
14-bus,7901,1.3144561136743294,0.7901
14-bus,7921,1.3072841996519688,0.7921
14-bus,7941,1.3094144251319746,0.7941
14-bus,7961,1.3080972633825017,0.7961
14-bus,7981,1.2924767727653004,0.7981
14-bus,8001,1.2470909814934263,0.8001
14-bus,8021,1.2496499623006443,0.8021
14-bus,8041,1.2964783033690295,0.8041
14-bus,8061,1.2924767727653004,0.8061
14-bus,8081,1.3143761686536117,0.8081
14-bus,8101,1.3099185231509147,0.8101
14-bus,8121,1.3103240197215795,0.8121
14-bus,8141,1.310729516292244,0.8141
14-bus,8161,1.3103240197215795,0.8161
14-bus,8181,1.322093489348623,0.8181
14-bus,8201,1.3143761686536117,0.8201
14-bus,8221,1.2998928392497602,0.8221
14-bus,8241,1.2935757840843463,0.8241
14-bus,8261,1.2930812507214016,0.8261
14-bus,8281,1.2832641667346412,0.8281
14-bus,8301,1.2924767727653004,0.8301
14-bus,8321,1.3207700942915708,0.8321
14-bus,8341,1.2930812507214016,0.8341
14-bus,8361,1.3067095945636724,0.8361
14-bus,8381,1.3067095945636724,0.8381
14-bus,8401,1.322619734761266,0.8401
14-bus,8421,1.3146646646624691,0.8421
14-bus,8441,1.2936820131067306,0.8441
14-bus,8461,1.298793791417446,0.8461
14-bus,8481,1.2832641667346412,0.8481
14-bus,8501,1.2807291376332872,0.8501
14-bus,8521,1.277328645037468,0.8521
14-bus,8541,1.2936820131067306,0.8541
14-bus,8561,1.2924767727653004,0.8561
14-bus,8581,1.2924767727653004,0.8581
14-bus,8601,1.2924767727653004,0.8601
14-bus,8621,1.3158494322763228,0.8621
14-bus,8641,1.343612445128967,0.8641
14-bus,8661,1.3402239056931815,0.8661
14-bus,8681,1.3491110849560823,0.8681
14-bus,8701,1.3491110849560823,0.8701
14-bus,8721,1.359569302673704,0.8721
14-bus,8741,1.3500390468087342,0.8741
14-bus,8761,1.3615157934924629,0.8761
14-bus,8781,1.3634622843112216,0.8781
14-bus,8801,1.3615157934924629,0.8801
14-bus,8821,1.3491110849560823,0.8821
14-bus,8841,1.3491110849560823,0.8841
14-bus,8861,1.3491110849560823,0.8861
14-bus,8881,1.3552681556675448,0.8881
14-bus,8901,1.359569302673704,0.8901
14-bus,8921,1.3491110849560823,0.8921
14-bus,8941,1.3491110849560823,0.8941
14-bus,8961,1.3491110849560823,0.8961
14-bus,8981,1.3491110849560823,0.8981
14-bus,9001,1.3403707731558852,0.9001
14-bus,9021,1.3270030625847204,0.9021
14-bus,9041,1.3272617761037173,0.9041
14-bus,9061,1.3354132733547792,0.9061
14-bus,9081,1.3056599547747931,0.9081
14-bus,9101,1.301658740885879,0.9101
14-bus,9121,1.2924767727653004,0.9121
14-bus,9141,1.2898830020523904,0.9141
14-bus,9161,1.2878985220828294,0.9161
14-bus,9181,1.2687569817552817,0.9181
14-bus,9201,1.2852724772066395,0.9201
14-bus,9221,1.2918674820219516,0.9221
14-bus,9241,1.2924767727653004,0.9241
14-bus,9261,1.2924767727653004,0.9261
14-bus,9281,1.2924767727653004,0.9281
14-bus,9301,1.2924767727653004,0.9301
14-bus,9321,1.3058380524342896,0.9321
14-bus,9341,1.2924767727653004,0.9341
14-bus,9361,1.2924767727653004,0.9361
14-bus,9381,1.2924767727653004,0.9381
14-bus,9401,1.2924767727653004,0.9401
14-bus,9421,1.2924767727653004,0.9421
14-bus,9441,1.2924767727653004,0.9441
14-bus,9461,1.2924767727653004,0.9461
14-bus,9481,1.2924767727653004,0.9481
14-bus,9501,1.284795474191704,0.9501
14-bus,9521,1.2526540734749576,0.9521
14-bus,9541,1.2601227517472826,0.9541
14-bus,9561,1.2526540734749576,0.9561
14-bus,9581,1.2642470265760624,0.9581
14-bus,9601,1.2642233708363677,0.9601
14-bus,9621,1.2924767727653004,0.9621
14-bus,9641,1.2623268930248952,0.9641
14-bus,9661,1.256349026434649,0.9661
14-bus,9681,1.284795474191704,0.9681
14-bus,9701,1.256349026434649,0.9701
14-bus,9721,1.2924767727653004,0.9721
14-bus,9741,1.2954482069185278,0.9741
14-bus,9761,1.302987308067246,0.9761
14-bus,9781,1.2813717058685175,0.9781
14-bus,9801,1.2845493032051012,0.9801
14-bus,9821,1.2211395532306222,0.9821
14-bus,9841,1.2781941085319335,0.9841
14-bus,9861,1.2880367214167745,0.9861
14-bus,9881,1.2326960621979666,0.9881
14-bus,9901,1.2809584241747751,0.9901
14-bus,9921,1.2377064802600406,0.9921
14-bus,9941,1.2294190099891227,0.9941
14-bus,9961,1.268213613211423,0.9961
14-bus,9981,1.2909669488649878,0.9981
57-bus,1,3.063869178634668,0.0002
57-bus,21,2.7351638395797533,0.0042
57-bus,41,2.99355873211445,0.0082
57-bus,61,3.30967617905382,0.0122
57-bus,81,3.3639005050225825,0.0162
57-bus,101,3.217723747674138,0.0202
57-bus,121,3.3639005050225825,0.0242
57-bus,141,3.2968100302076624,0.0282
57-bus,161,3.152524476864312,0.0322
57-bus,181,3.0596169940946196,0.0362
57-bus,201,3.1333526318935183,0.0402
57-bus,221,3.12492003780421,0.0442
57-bus,241,3.1450678637972507,0.0482
57-bus,261,3.1304830442729132,0.0522
57-bus,281,3.1383877704373093,0.0562
57-bus,301,3.135317811013011,0.0602
57-bus,321,3.1940892096273,0.0642
57-bus,341,2.8959842332475345,0.0682
57-bus,361,2.965978113493073,0.0722
57-bus,381,2.9968655962514545,0.0762
57-bus,401,2.9331146139465534,0.0802
57-bus,421,3.218269309086423,0.0842
57-bus,441,3.238624879357317,0.0882
57-bus,461,3.216894616434038,0.0922
57-bus,481,3.1107791994926552,0.0962
57-bus,501,3.1406630073970327,0.1002
57-bus,521,2.882537047098112,0.1042
57-bus,541,2.882537047098112,0.1082
57-bus,561,3.1263141395525045,0.1122
57-bus,581,3.1725650278472406,0.1162
57-bus,601,3.1752412156023384,0.1202
57-bus,621,3.209616251035395,0.1242
57-bus,641,3.325710771904426,0.1282
57-bus,661,3.19166183975741,0.1322
57-bus,681,3.1935741712094026,0.1362
57-bus,701,3.1935741712094026,0.1402
57-bus,721,3.205888996332416,0.1442
57-bus,741,2.9105327004663177,0.1482
57-bus,761,3.1875008226157777,0.1522
57-bus,781,3.07514849637335,0.1562
57-bus,801,3.380607580795732,0.1602
57-bus,821,3.4125597916634733,0.1642
57-bus,841,3.4765354156398454,0.1682
57-bus,861,3.4241737747712757,0.1722
57-bus,881,3.2339299761662077,0.1762
57-bus,901,3.0532720450623585,0.1802
57-bus,921,3.0978873385208003,0.1842
57-bus,941,2.8962694011188654,0.1882
57-bus,961,2.9355827419418583,0.1922
57-bus,981,3.1093895499701882,0.1962
57-bus,1001,3.1569088476201626,0.2002
57-bus,1021,3.0554575596068596,0.2042
57-bus,1041,3.301532193881755,0.2082
57-bus,1061,3.1500029836944883,0.2122
57-bus,1081,3.303230069795797,0.2162
57-bus,1101,3.018216064395414,0.2202
57-bus,1121,3.2286982379792772,0.2242
57-bus,1141,3.140259217608701,0.2282
57-bus,1161,3.199434054578638,0.2322
57-bus,1181,3.069241820165932,0.2362
57-bus,1201,3.215317699549422,0.2402
57-bus,1221,3.4168933875889262,0.2442
57-bus,1241,3.414838891526752,0.2482
57-bus,1261,3.3006406581460457,0.2522
57-bus,1281,3.304415899171383,0.2562
57-bus,1301,3.228820868741153,0.2602
57-bus,1321,3.0795066881091975,0.2642
57-bus,1341,3.3068692334263403,0.2682
57-bus,1361,3.3016825571846264,0.2722
57-bus,1381,3.1984202489648674,0.2762
57-bus,1401,3.1984202489648674,0.2802
57-bus,1421,3.0694928337537113,0.2842
57-bus,1441,3.0065686245136445,0.2882
57-bus,1461,2.999075119134499,0.2922
57-bus,1481,3.1632106960724378,0.2962
57-bus,1501,3.128526294275676,0.3002
57-bus,1521,3.1632106960724378,0.3042
57-bus,1541,2.777514638790002,0.3082
57-bus,1561,2.793527544321667,0.3122
57-bus,1581,2.9387275188290065,0.3162
57-bus,1601,3.0619880062859792,0.3202
57-bus,1621,3.106545908996654,0.3242
57-bus,1641,3.1187626433688624,0.3282
57-bus,1661,3.175990617546997,0.3322
57-bus,1681,3.1782542689882196,0.3362
57-bus,1701,3.2014104968498964,0.3402
57-bus,1721,3.184691549749613,0.3442
57-bus,1741,3.2347126331381766,0.3482
57-bus,1761,3.141526150183663,0.3522
57-bus,1781,3.072062944892438,0.3562
57-bus,1801,2.860369182062878,0.3602
57-bus,1821,2.7243570095300194,0.3642
57-bus,1841,2.8749440104678103,0.3682
57-bus,1861,3.012536927519934,0.3722
57-bus,1881,3.214727778530096,0.3762
57-bus,1901,3.0907068911109703,0.3802
57-bus,1921,3.2115502865837535,0.3842
57-bus,1941,3.13165594420934,0.3882
57-bus,1961,3.0882039460808186,0.3922
57-bus,1981,3.103442226735228,0.3962
57-bus,2001,3.249475907329449,0.4002
57-bus,2021,3.1028265675830164,0.4042
57-bus,2041,3.1318293012368565,0.4082
57-bus,2061,3.339836547026616,0.4122
57-bus,2081,3.3267437919689984,0.4162
57-bus,2101,3.394771749466376,0.4202
57-bus,2121,3.3583119527717766,0.4242
57-bus,2141,3.4698433200168624,0.4282
57-bus,2161,3.3718311449016984,0.4322
57-bus,2181,3.3170907308402366,0.4362
57-bus,2201,3.2401233175497377,0.4402
57-bus,2221,3.2727387088528315,0.4442
57-bus,2241,3.173824658879032,0.4482
57-bus,2261,3.1949591509068,0.4522
57-bus,2281,3.165326853197306,0.4562
57-bus,2301,3.206389209883388,0.4602
57-bus,2321,3.3292688700353046,0.4642
57-bus,2341,3.1690619924488472,0.4682
57-bus,2361,3.1253930299154677,0.4722
57-bus,2381,3.1080455295751515,0.4762
57-bus,2401,3.0907303880353707,0.4802
57-bus,2421,3.094863772925273,0.4842
57-bus,2441,3.1816626799175083,0.4882
57-bus,2461,3.1545891549428924,0.4922
57-bus,2481,3.1545891549428924,0.4962
57-bus,2501,3.1281622997226766,0.5002
57-bus,2521,3.1020137756683255,0.5042
57-bus,2541,3.1281622997226766,0.5082
57-bus,2561,3.1219820550428836,0.5122
57-bus,2581,3.186126600963042,0.5162
57-bus,2601,3.187218361897953,0.5202
57-bus,2621,3.176244614344899,0.5242
57-bus,2641,3.1745545403012767,0.5282
57-bus,2661,3.109246446979801,0.5322
57-bus,2681,3.0859817677529153,0.5362
57-bus,2701,3.109246446979801,0.5402
57-bus,2721,3.0962406895638876,0.5442
57-bus,2741,3.029618339150002,0.5482
57-bus,2761,3.085656433070192,0.5522
57-bus,2781,3.085656433070192,0.5562
57-bus,2801,3.017263431162532,0.5602
57-bus,2821,3.103590614164223,0.5642
57-bus,2841,3.1461255480050037,0.5682
57-bus,2861,3.152247654920331,0.5722
57-bus,2881,3.1521502620241075,0.5762
57-bus,2901,3.2494200776804316,0.5802
57-bus,2921,3.125026846420427,0.5842
57-bus,2941,3.2494200776804316,0.5882
57-bus,2961,3.371347223584519,0.5922
57-bus,2981,3.356262993960513,0.5962
57-bus,3001,3.356262993960513,0.6002
57-bus,3021,3.2594951296160266,0.6042
57-bus,3041,3.1851814965352894,0.6082
57-bus,3061,3.131930302043675,0.6122
57-bus,3081,3.131930302043675,0.6162
57-bus,3101,3.0814806481232213,0.6202
57-bus,3121,3.13218885836301,0.6242
57-bus,3141,3.0307724378834324,0.6282
57-bus,3161,3.065506253951196,0.6322
57-bus,3181,3.1142355242654896,0.6362
57-bus,3201,3.1142355242654896,0.6402
57-bus,3221,3.1139640011614023,0.6442
57-bus,3241,3.2394598033932436,0.6482
57-bus,3261,3.1233399530219437,0.6522
57-bus,3281,3.0607560161142042,0.6562
57-bus,3301,3.0607560161142042,0.6602
57-bus,3321,3.18283575394472,0.6642
57-bus,3341,2.8592028298627308,0.6682
57-bus,3361,2.987106056144335,0.6722
57-bus,3381,2.842472935376079,0.6762
57-bus,3401,2.8727618623189306,0.6802
57-bus,3421,2.8394493302178923,0.6842
57-bus,3441,2.885911081725722,0.6882
57-bus,3461,2.8668298024516714,0.6922
57-bus,3481,2.912814301583923,0.6962
57-bus,3501,2.8882546290310214,0.7002
57-bus,3521,2.9726301729165954,0.7042
57-bus,3541,3.144407499780086,0.7082
57-bus,3561,3.1150299515749125,0.7122
57-bus,3581,3.1428633520688583,0.7162
57-bus,3601,3.1043408647087656,0.7202
57-bus,3621,3.0871701705570995,0.7242
57-bus,3641,3.0024018386466866,0.7282
57-bus,3661,3.0183852086487564,0.7322
57-bus,3681,3.0191029165715864,0.7362
57-bus,3701,3.102090215938088,0.7402
57-bus,3721,3.1140486418446027,0.7442
57-bus,3741,3.1178236342356778,0.7482
57-bus,3761,3.266656194427179,0.7522
57-bus,3781,3.2088863204409446,0.7562
57-bus,3801,3.3061004138462184,0.7602
57-bus,3821,3.3392887091728722,0.7642
57-bus,3841,3.383939560399096,0.7682
57-bus,3861,3.1774875114884384,0.7722
57-bus,3881,3.1774875114884384,0.7762
57-bus,3901,3.1227252361222275,0.7802
57-bus,3921,2.9711547295719782,0.7842
57-bus,3941,2.9048321463532965,0.7882
57-bus,3961,2.8891682270187795,0.7922
57-bus,3981,2.932135386976187,0.7962
57-bus,4001,3.0719259777618184,0.8002
57-bus,4021,3.1734632910062324,0.8042
57-bus,4041,3.1734632910062324,0.8082
57-bus,4061,3.1734632910062324,0.8122
57-bus,4081,3.100034539908588,0.8162
57-bus,4101,3.032453651685384,0.8202
57-bus,4121,3.114822734756828,0.8242
57-bus,4141,2.9490074712743133,0.8282
57-bus,4161,2.8435114127809573,0.8322
57-bus,4181,2.9487165766676546,0.8362
57-bus,4201,3.063603418825022,0.8402
57-bus,4221,2.997019030514716,0.8442
57-bus,4241,3.0858341365831596,0.8482
57-bus,4261,3.219976057237955,0.8522
57-bus,4281,3.272229474538575,0.8562
57-bus,4301,3.285880888389643,0.8602
57-bus,4321,3.2843858259807073,0.8642
57-bus,4341,3.2588921339526338,0.8682
57-bus,4361,3.218676101031114,0.8722
57-bus,4381,3.1125054575549007,0.8762
57-bus,4401,3.0660740390171553,0.8802
57-bus,4421,3.0660740390171553,0.8842
57-bus,4441,3.0274419246803945,0.8882
57-bus,4461,3.24506730752627,0.8922
57-bus,4481,3.3932819826836833,0.8962
57-bus,4501,3.2823119704088874,0.9002
57-bus,4521,3.2550375965418383,0.9042
57-bus,4541,3.24506730752627,0.9082
57-bus,4561,3.2385750777909994,0.9122
57-bus,4581,3.226334527422191,0.9162
57-bus,4601,3.131128798932009,0.9202
57-bus,4621,3.235636187439165,0.9242
57-bus,4641,3.3313489601424378,0.9282
57-bus,4661,3.2609953538375813,0.9322
57-bus,4681,3.2288058989831376,0.9362
57-bus,4701,3.2797624172894513,0.9402
57-bus,4721,3.1894871003741736,0.9442
57-bus,4741,3.038764502849507,0.9482
57-bus,4761,2.9800379893832956,0.9522
57-bus,4781,3.174835156021969,0.9562
57-bus,4801,3.2130931752837655,0.9602
57-bus,4821,3.425347214399997,0.9642
57-bus,4841,3.353066298024292,0.9682
57-bus,4861,3.4468126759885234,0.9722
57-bus,4881,3.3892067562121446,0.9762
57-bus,4901,3.246344883188766,0.9802
57-bus,4921,3.1259705242720126,0.9842
57-bus,4941,3.127605230293061,0.9882
57-bus,4961,3.211970733822521,0.9922
57-bus,4981,3.2383487468386147,0.9962
118-bus,1,,0.0002
118-bus,21,1.5710598004378018,0.0042
118-bus,41,1.5730756269430435,0.0082
118-bus,61,1.5118970718771036,0.0122
118-bus,81,1.5750914534482854,0.0162
118-bus,101,1.5798922610176653,0.0202
118-bus,121,1.7222955468762566,0.0242
118-bus,141,1.7005895263358226,0.0282
118-bus,161,1.7005895263358226,0.0322
118-bus,181,1.6370242403029882,0.0362
118-bus,201,1.5301821688759718,0.0402
118-bus,221,1.5392321572539613,0.0442
118-bus,241,1.517544779866561,0.0482
118-bus,261,1.5527703269109492,0.0522
118-bus,281,1.5719231614331406,0.0562
118-bus,301,1.619194914791615,0.0602
118-bus,321,1.6657793931332199,0.0642
118-bus,341,1.6152091813868676,0.0682
118-bus,361,1.6017190106192507,0.0722
118-bus,381,1.5149316924176846,0.0762
118-bus,401,1.498800750457589,0.0802
118-bus,421,1.5147721680801547,0.0842
118-bus,441,1.4628956421210224,0.0882
118-bus,461,1.5076805439532273,0.0922
118-bus,481,1.5203381827460984,0.0962
118-bus,501,1.5203333042155311,0.1002
118-bus,521,1.5178533068141946,0.1042
118-bus,541,1.57522492167945,0.1082
118-bus,561,1.4934389930910343,0.1122
118-bus,581,1.410229212841374,0.1162
118-bus,601,1.4233409253560998,0.1202
118-bus,621,1.3765976477500084,0.1242
118-bus,641,1.3764594377479984,0.1282
118-bus,661,1.4417565803285564,0.1322
118-bus,681,1.51230521802473,0.1362
118-bus,701,1.617137041987823,0.1402
118-bus,721,1.604796184924817,0.1442
118-bus,741,1.5897945091112486,0.1482
118-bus,761,1.6476973196869729,0.1522
118-bus,781,1.6491136332776515,0.1562
118-bus,801,1.5856188210380007,0.1602
118-bus,821,1.56549278053779,0.1642
118-bus,841,1.5760702945826242,0.1682
118-bus,861,1.5477895643125699,0.1722
118-bus,881,1.5187498355114744,0.1762
118-bus,901,1.495076136761895,0.1802
118-bus,921,1.5016090699958353,0.1842
118-bus,941,1.4732647088708808,0.1882
118-bus,961,1.4689357098305298,0.1922
118-bus,981,1.5011730750526868,0.1962
118-bus,1001,1.4796137136782717,0.2002
118-bus,1021,1.4921232756085454,0.2042
118-bus,1041,1.5394915168366399,0.2082
118-bus,1061,1.5310554837794599,0.2122
118-bus,1081,1.4728439210677071,0.2162
118-bus,1101,1.5101577087594111,0.2202
118-bus,1121,1.5238836448337159,0.2242
118-bus,1141,1.484139348486684,0.2282
118-bus,1161,1.5752991171163673,0.2322
118-bus,1181,1.6351067472478644,0.2362
118-bus,1201,1.6267145893990183,0.2402
118-bus,1221,1.5861485169407488,0.2442
118-bus,1241,1.5682775998340497,0.2482
118-bus,1261,1.543865346214444,0.2522
118-bus,1281,1.5377424235150035,0.2562
118-bus,1301,1.5682775998340497,0.2602
118-bus,1321,1.6328362527055882,0.2642
118-bus,1341,1.673965803642818,0.2682
118-bus,1361,1.6945034717286722,0.2722
118-bus,1381,1.6740231432181112,0.2762
118-bus,1401,1.524788713369604,0.2802
118-bus,1421,1.4590242583335145,0.2842
118-bus,1441,1.473242000811083,0.2882
118-bus,1461,1.441264455764098,0.2922
118-bus,1481,1.462769385893394,0.2962
118-bus,1501,1.5276623727484882,0.3002
118-bus,1521,1.5276623727484882,0.3042
118-bus,1541,1.5450175214176172,0.3082
118-bus,1561,1.4724653182823775,0.3122
118-bus,1581,1.6003837163075034,0.3162
118-bus,1601,1.6065874148862038,0.3202
118-bus,1621,1.6314979775392702,0.3242
118-bus,1641,1.6417305556217474,0.3282
118-bus,1661,1.6601700080467996,0.3322
118-bus,1681,1.6601700080467996,0.3362
118-bus,1701,1.7886228733766447,0.3402
118-bus,1721,1.6949112303683078,0.3442
118-bus,1741,1.7418703622955134,0.3482
118-bus,1761,1.7004179409523723,0.3522
118-bus,1781,1.7056581941506066,0.3562
118-bus,1801,1.6298668271202574,0.3602
118-bus,1821,1.6808460594621062,0.3642
118-bus,1841,1.69643875085158,0.3682
118-bus,1861,1.6898742783678693,0.3722
118-bus,1881,1.672205647865406,0.3762
118-bus,1901,1.729616061907818,0.3802
118-bus,1921,1.672456773565268,0.3842
118-bus,1941,1.5877801217539345,0.3882
118-bus,1961,1.5772822631482113,0.3922
118-bus,1981,1.5683597621522118,0.3962
118-bus,2001,1.5812729350156933,0.4002
118-bus,2021,1.5868774696832717,0.4042
118-bus,2041,1.6125687598426022,0.4082
118-bus,2061,1.5907073676557049,0.4122
118-bus,2081,1.5759711428863545,0.4162
118-bus,2101,1.5721708716068536,0.4202
118-bus,2121,1.5139464254585437,0.4242
118-bus,2141,1.5139464254585437,0.4282
118-bus,2161,1.5366732766895723,0.4322
118-bus,2181,1.6069186046805395,0.4362
118-bus,2201,1.5703449897445074,0.4402
118-bus,2221,1.76018201356073,0.4442
118-bus,2241,1.7180249465844701,0.4482
118-bus,2261,1.7180249465844701,0.4522
118-bus,2281,1.6516655661037634,0.4562
118-bus,2301,1.5985396310046178,0.4602
118-bus,2321,1.5166156710049081,0.4642
118-bus,2341,1.5277455332142795,0.4682
118-bus,2361,1.4872053316980154,0.4722
118-bus,2381,1.5145262827053647,0.4762
118-bus,2401,1.5188299902097067,0.4802
118-bus,2421,1.489151971691997,0.4842
118-bus,2441,1.4828882040017026,0.4882
118-bus,2461,1.4293056124734982,0.4922
118-bus,2481,1.408966011870719,0.4962
118-bus,2501,1.487845433957743,0.5002
118-bus,2521,1.6053544620977025,0.5042
118-bus,2541,1.6149739623245924,0.5082
118-bus,2561,1.5822510215759806,0.5122
118-bus,2581,1.7008556357510096,0.5162
118-bus,2601,1.7360796080883079,0.5202
118-bus,2621,1.7044010901259679,0.5242
118-bus,2641,1.6834491375951781,0.5282
118-bus,2661,1.6972130229561628,0.5322
118-bus,2681,1.7171477960484254,0.5362
118-bus,2701,1.742959229121406,0.5402
118-bus,2721,1.6729865510827444,0.5442
118-bus,2741,1.6619746643459663,0.5482
118-bus,2761,1.6072766575036748,0.5522
118-bus,2781,1.5569615961853411,0.5562
118-bus,2801,1.5133968780413887,0.5602
118-bus,2821,1.4398895782228915,0.5642
118-bus,2841,1.4736850202418423,0.5682
118-bus,2861,1.6050361190508429,0.5722
118-bus,2881,1.6123046739904667,0.5762
118-bus,2901,1.6128882878004218,0.5802
118-bus,2921,1.6984277851677374,0.5842
118-bus,2941,1.7111839980684043,0.5882
118-bus,2961,1.606203346670753,0.5922
118-bus,2981,1.546310753550819,0.5962
118-bus,3001,1.5630162113195671,0.6002
118-bus,3021,1.4678630743985748,0.6042
118-bus,3041,1.453368757635661,0.6082
118-bus,3061,1.4979324480675464,0.6122
118-bus,3081,1.5127152950889005,0.6162
118-bus,3101,1.5776197681155317,0.6202
118-bus,3121,1.6216928812162688,0.6242
118-bus,3141,1.6101810269805403,0.6282
118-bus,3161,1.6101810269805403,0.6322
118-bus,3181,1.6143496659313037,0.6362
118-bus,3201,1.5840616552872124,0.6402
118-bus,3221,1.585206753340149,0.6442
118-bus,3241,1.5859360338192863,0.6482
118-bus,3261,1.5836458377134126,0.6522
118-bus,3281,1.5749742445320563,0.6562
118-bus,3301,1.5384611389823415,0.6602
118-bus,3321,1.513690896503961,0.6642
118-bus,3341,1.5384611389823415,0.6682
118-bus,3361,1.5592554164117114,0.6722
118-bus,3381,1.544235066906578,0.6762
118-bus,3401,1.6593345007558538,0.6802
118-bus,3421,1.6073036242512924,0.6842
118-bus,3441,1.632041154038832,0.6882
118-bus,3461,1.6073036242512924,0.6922
118-bus,3481,1.632041154038832,0.6962
118-bus,3501,1.588193939165678,0.7002
118-bus,3521,1.5968264658898412,0.7042
118-bus,3541,1.57680869860546,0.7082
118-bus,3561,1.5781263531439258,0.7122
118-bus,3581,1.561237253928206,0.7162
118-bus,3601,1.5464695242705515,0.7202
118-bus,3621,1.5209161503373403,0.7242
118-bus,3641,1.5464695242705515,0.7282
118-bus,3661,1.5511286998532219,0.7322
118-bus,3681,1.5511286998532219,0.7362
118-bus,3701,1.5110635064236593,0.7402
118-bus,3721,1.5909012113289775,0.7442
118-bus,3741,1.5240644416414366,0.7482
118-bus,3761,1.5294970371611571,0.7522
118-bus,3781,1.5116238198492522,0.7562
118-bus,3801,1.5294970371611571,0.7602
118-bus,3821,1.5170564153689727,0.7642
118-bus,3841,1.5906186376086826,0.7682
118-bus,3861,1.5906186376086826,0.7722
118-bus,3881,1.6200064793953726,0.7762
118-bus,3901,1.6387262599106713,0.7802
118-bus,3921,1.7186912971419757,0.7842
118-bus,3941,1.6004725007873297,0.7882
118-bus,3961,1.6357993279025063,0.7922
118-bus,3981,1.6031124496861726,0.7962
118-bus,4001,1.599387051275617,0.8002
118-bus,4021,1.6004725007873297,0.8042
118-bus,4041,1.5362430119312926,0.8082
118-bus,4061,1.573091236203518,0.8122
118-bus,4081,1.4811089126055024,0.8162
118-bus,4101,1.6167596795493901,0.8202
118-bus,4121,1.425258293422041,0.8242
118-bus,4141,1.5838655292548858,0.8282
118-bus,4161,1.5782147552907388,0.8322
118-bus,4181,1.5782147552907388,0.8362
118-bus,4201,1.5511552608217076,0.8402
118-bus,4221,1.568874686069298,0.8442
118-bus,4241,1.5306814292435902,0.8482
118-bus,4261,1.4704773287590869,0.8522
118-bus,4281,1.5517097708918373,0.8562
118-bus,4301,1.4838691088499967,0.8602
118-bus,4321,1.4990209503873602,0.8642
118-bus,4341,1.449109132363996,0.8682
118-bus,4361,1.5014725562190367,0.8722
118-bus,4381,1.4931969033431214,0.8762
118-bus,4401,1.5072461969609139,0.8802
118-bus,4421,1.450266981167916,0.8842
118-bus,4441,1.4569863505094836,0.8882
118-bus,4461,1.5059815642149863,0.8922
118-bus,4481,1.4493194066202386,0.8962
118-bus,4501,1.521677282915305,0.9002
118-bus,4521,1.5792450781542893,0.9042
118-bus,4541,1.5998756885732428,0.9082
118-bus,4561,1.6169095911405675,0.9122
118-bus,4581,1.6439189640287102,0.9162
118-bus,4601,1.6905909384796325,0.9202
118-bus,4621,1.661038449527477,0.9242
118-bus,4641,1.633907792779425,0.9282
118-bus,4661,1.670226966883766,0.9322
118-bus,4681,1.684319676527884,0.9362
118-bus,4701,1.5587444772750176,0.9402
118-bus,4721,1.5603737410179561,0.9442
118-bus,4741,1.6975745249166765,0.9482
118-bus,4761,1.6443057007202342,0.9522
118-bus,4781,1.5846666853334734,0.9562
118-bus,4801,1.695307767062263,0.9602
118-bus,4821,1.6991714074568407,0.9642
118-bus,4841,1.6084361778617575,0.9682
118-bus,4861,1.6085365671242102,0.9722
118-bus,4881,1.587895258827448,0.9762
118-bus,4901,1.4924820782143273,0.9802
118-bus,4921,1.5018069035335047,0.9842
118-bus,4941,1.589816177347962,0.9882
118-bus,4961,1.5957922106152442,0.9922
118-bus,4981,1.6404366475181371,0.9962


==> figures/data/representative_summary.csv <==
Case,Episodes,BestCostRec,MedianCostRec,Q90CostRec,FallbackPct,MedianTime,MedianShots,Units,KoverG,FullPeriods,PartialShare,OnFrac,AvgStepsPerEp,Guidance
14-bus,10000,360642.5449738941,466122.1126497233,673246.9069354703,3.32,0.6820802000147523,384.0,5,4.0,4,0.0,0.5,3.98,four full periods
57-bus,5000,1049320.8713894908,3299745.1354830363,16234221.019171583,0.9199999999999999,2.2415339999715798,4608.0,7,2.857142857142857,2,0.8571428571428571,0.5,31.37,two full periods + 0.86 of period 3
118-bus,5000,1000371.2275177886,1578236.2811669419,2449090.9384650122,20.96,4.65501814999152,4608.0,54,0.37037037037037035,0,0.37037037037037035,0.5,36.0,0.37 of period 1


==> figures/data/runtime_quantiles.csv <==
Case,q05,q25,q50,q75,q95
14-bus,0.17271075002208816,0.41701635000208626,0.6820802000147523,1.2367690999890328,2.691619094992347
57-bus,0.34171026004478333,1.9380627249920508,2.2415339999715798,2.377024575034739,3.7608631550159823
118-bus,4.403778064972721,4.573942099988926,4.65501814999152,5.272094549960457,8.44902429992217

